Deep Function Machines: Generalized Neural Networks for Topological Layer Expression

In this paper we propose a generalization of deep neural networks called deep function machines (DFMs). DFMs act on vector spaces of arbitrary (possibly infinite) dimension and we show that a family of DFMs are invariant to the dimension of input data; that is, the parameterization of the model does not directly hinge on the quality of the input (eg. high resolution images). Using this generalization we provide a new theory of universal approximation of bounded non-linear operators between function spaces. We then suggest that DFMs provide an expressive framework for designing new neural network layer types with topological considerations in mind. Finally, we introduce a novel architecture, RippLeNet, for resolution invariant computer vision, which empirically achieves state of the art invariance.

==> sections/infinite_dimensional_figure.tikz <==
%!TEX root = ../main.tex


\begin{tikzpicture}[shorten >=1pt,->,draw=black!90, node distance=\layersep]


    \tikzstyle{every pin edge}=[<-,shorten <=1pt]
    \tikzstyle{neuron}=[circle,fill=black!25,minimum size=15,inner sep=0pt]
    \tikzstyle{input neuron}=[neuron, fill=red!50];
    \tikzstyle{output neuron}=[neuron, fill=blue!50];
    \tikzstyle{hidden neuron}=[neuron, fill=black!50];
    \tikzstyle{annot} = [text width=4em, text centered]

    % Draw the input layer nodes
    \foreach \name / \y in {1,...,2}
    % This is the same as writing \foreach \name / \y in {1/1,2/2,3/3,4/4}
        \node[input neuron, pin=left: \(x_\y\)] (I-\name) at (0,-\y cm) {};

    % Draw the hidden layer nodes
    \foreach \name / \y in {1,...,3}
        \path[yshift=0.5cm]
            node[hidden neuron] (H1-\name) at (\layersep,-\y cm) {};
            
     \foreach \name / \y in {1,...,3}
        \path[yshift=0.5cm]
            node[hidden neuron] (H2-\name) at (2*\layersep,-\y cm) {};

    % Draw the hidden layer nodes
    \foreach \name / \y in {1,...,2}
        \path[yshift=0.5cm]
            node[output neuron, pin=right:\(y_{\name}^{(3)}\)] (O-\name) at (3*\layersep,-1cm -\y cm) {};


    % Connect every node in the input layer with every node in the
    % hidden layer.
    \foreach \source in {1,...,2}
        \foreach \dest in {1,...,3}
            \path (I-\source) edge (H1-\dest);

    % Connect every node in the hidden layer with the output layer
    
        \foreach \source in {1,...,3}
        \foreach \dest in {1,...,3}
        \path (H1-\source) edge (H2-\dest);
    \foreach \source in {1,...,3}
        \foreach \dest in {1,...,2}
        \path (H2-\source) edge (O-\dest);



   \node[neuron, pin=left: \(x_\infty\), fill=red!50] (i0) at (0,-3.9 cm) {$\infty$};

   \node[neuron, fill=black!50] (i1) at (1*\layersep,-3.9 cm) {$\infty$};

   \node[neuron, fill=black!50] (i2) at (2*\layersep,-3.9 cm) {$\infty$};

   \node[neuron, fill=blue!50, pin=right:\(y_{\infty}^{(3)}\)] (i3) at (3*\layersep,-3.9 cm) {$\infty$};


    \begin{scope}[on background layer]
         \draw[ dashed, color=black, line width=0.3mm] (I-2) --   (i0);
         \draw[ dashed, color=black, line width=0.3mm] (H1-3) --   (i1);
         \draw[ dashed, color=black, line width=0.3mm] (H2-3) --   (i2);
         \draw[ dashed, color=black, line width=0.3mm] (O-2) --   (i3);


        \foreach \source in {1,...,2}
            \draw[ dotted, color=black!30, line width=0.3mm]  (I-\source) -- (i1);
        \foreach \dest in {1,...,3}
            \draw[ dotted, color=black!30, line width=0.3mm] (i0) -- (H1-\dest);
        \foreach \source in {1,...,3}
            \draw[ dotted, color=black!30, line width=0.3mm]  (H1-\source) -- (i2);

        \foreach \dest in {1,...,3}
            \draw[ dotted, color=black!30, line width=0.3mm] (i1) -- (H2-\dest);

        \foreach \source in {1,...,3}
            \draw[ dotted, color=black!30, line width=0.3mm]  (H2-\source) -- (i3);

        \foreach \dest in {1,...,2}
            \draw[ dotted, color=black!30, line width=0.3mm] (i2) -- (O-\dest);


     \end{scope}
\end{tikzpicture}
